Nebular dominated galaxies: insights into the stellar initial mass function at high redshift

We identify a low-metallicity ($12+\log({\rm O}/{\rm H})=7.59$) Ly$\alpha$-emitting galaxy at $z=5.943$ with evidence of a strong Balmer jump, arising from nebular continuum. While Balmer jumps are sometimes observed in low-redshift star-forming galaxies, this galaxy also exhibits a steep turnover in the UV continuum. Such turnovers are typically attributed to absorption by a damped Ly$\alpha$ system (DLA); however, the shape of the turnover and the high observed Ly$\alpha$ escape fraction ($f_{\rm esc,Ly\alpha}~\sim27\%$) is also consistent with strong nebular two-photon continuum emission. Modelling the UV turnover with a DLA requires extreme column densities ($N_{\rm HI}>10^{23}$ cm$^{-2}$), and simultaneously explaining the high $f_{\rm esc,Ly\alpha}$ requires a fine-tuned geometry. In contrast, modelling the spectrum as primarily nebular provides a good fit to both the continuum and emission lines, motivating scenarios in which (a) we are observing only nebular emission or (b) the ionizing source is powering extreme nebular emission that outshines the stellar emission. The nebular-only scenario could arise if the ionising source has `turned off' more recently than the recombination timescale ($\sim$1,000 yr), hence we may be catching the object at a very specific time. Alternatively, hot stars with $T_{\rm eff}\gtrsim10^5$ K (e.g. Wolf-Rayet or low-metallicity massive stars) produce enough ionizing photons such that the two-photon emission becomes visible. While several stellar SEDs from the literature fit the observed spectrum well, the hot-star scenario requires that the number of $\gtrsim50~{\rm M}_\odot$ stars relative to $\sim5-50~{\rm M}_\odot$ stars is significantly higher than predicted by typical stellar initial mass functions (IMFs). The identification of more galaxies with similar spectra may provide evidence for a top-heavy IMF at high redshift.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
